High-Resolution Chemical Abundances of the Nyx Stream

Nyx is a nearby, prograde, and high-eccentricity stellar stream physically contained in the thick disk but with an unknown origin. Nyx could be the remnant of a disrupted dwarf galaxy, in which case the associated dark matter substructure could affect terrestrial dark matter direct detection experiments. Alternatively, Nyx could be a signature of the Milky Way's disk formation and evolution. To determine the origin of Nyx, we obtained high-resolution spectroscopy of 34 Nyx stars using Keck/HIRES and Magellan/MIKE. A differential chemical abundance analysis shows that most Nyx stars reside in a metal-rich ($\mbox{[Fe/H]} > -1$) high-$\alpha$ component that is chemically indistinguishable from the thick disk. This rules out an originally suggested scenario that Nyx is the remnant of a single massive dwarf galaxy merger. However, we also identify five substantially more metal-poor stars ($\mbox{[Fe/H]} \sim -2.0$) that have chemical abundances similar to the metal-weak thick disk. It remains unclear how stars chemically identical to the thick disk can be on such prograde, high-eccentricity orbits. We suggest two most likely scenarios: that Nyx is the result of an early minor dwarf galaxy merger or that it is a record of the early spin-up of the Milky Way disk -- although neither perfectly reproduces the chemodynamic observations. The most likely formation scenarios suggest that future spectroscopic surveys should find Nyx-like structures outside of the Solar Neighborhood.

==> datafile4.txt <==
Title: High-Resolution Chemical Abundances of the Nyx Stream 
Authors: Wang S., Necib L., Ji A.P., Ou X., Lisanti M., de los Reyes M.A.C.,
    Strom A., Truong M. 
Table: Stellar Abundances
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label      Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---     Name       Nyx star name
  11- 14 A4     ---     El.        Element
  16- 19 F4.1   ---     N          Number of lines
  21- 25 F5.2   [-]     [X/H]d     ?="" Differential abundance relative to the solar abundance (1)
  27- 31 F5.2   [-]     [X/Fe]d    ?="" Differential abundance
  33- 36 F4.2   [-]   e_[X/Fe]d    Differential abundance uncertainty
  38- 42 F5.2   [-]     [X/H]ref   ?="" Reference abundance relative to the solar abundance
  44- 47 F4.2   [-]   e_[X/H]ref   ?="" Uncertainty of the reference abundance relative to the solar abundance
  49- 53 F5.2   [-]     [X/Fe]ref  ?="" Reference abundance
  55- 58 F4.2   ---     e(rand)    Uncertainty due to the random spectrum noise
  60- 63 F4.2   ---     e(sys)     Systematic uncertainty
  65- 68 F4.2   ---     e(sp)      Uncertainty due to stellar parameters
--------------------------------------------------------------------------------
Note (1): Reference solar abundances can be found in Asplund et al.,
    2009 [2009ARA&A..47..481A].
--------------------------------------------------------------------------------
NYX004259 NaI   1.0 -0.05  0.24 0.09 -0.37 0.02  0.03 0.01 0.00 0.09 
NYX004259 MgI   2.0 -0.10  0.20 0.14 -0.15 0.02  0.25 0.01 0.07 0.13 
NYX004259 SiI   4.0 -0.22  0.07 0.15 -0.23 0.03  0.17 0.01 0.13 0.07 
NYX004259 CaI   5.0 -0.19  0.11 0.13 -0.29 0.02  0.11 0.01 0.03 0.13 
NYX004259 TiI  11.0 -0.11  0.19 0.16 -0.19 0.01  0.21 0.00 0.06 0.15 
NYX004259 FeI  10.0 -0.30  0.00 0.13 -0.40 0.01  0.00 0.01 0.04 0.12 
NYX004259 FeII  3.0             0.09                  0.01 0.06 0.07 
NYX004259 NiI   7.0 -0.26  0.04 0.16 -0.40 0.01  0.00 0.01 0.11 0.11 
NYX004259 ZnI   2.0 -0.28  0.01 0.10 -0.22 0.02  0.18 0.01 0.01 0.10 
NYX004259 YII   2.0 -0.38 -0.08 0.09 -0.56 0.03 -0.16 0.02 0.01 0.09 
NYX004259 BaII  2.0 -0.32 -0.02 0.11 -0.47 0.04 -0.07 0.01 0.02 0.11 
NYX010249 NaI   1.0 -2.06  0.14 0.14 -2.23 0.08 -0.18 0.04 0.00 0.13 
NYX010249 MgI   2.0 -1.70  0.50 0.30 -1.69 0.03  0.36 0.01 0.02 0.30 
NYX010249 CaI   5.0 -1.83  0.37 0.20 -1.84 0.05  0.21 0.01 0.06 0.19 
NYX010249 TiI   9.0 -1.81  0.39 0.32 -1.89 0.10  0.16 0.01 0.12 0.29 
NYX010249 FeI   8.0 -2.20  0.00 0.28 -2.05 0.06  0.00 0.01 0.14 0.24 
NYX010249 FeII  6.0             0.16                  0.01 0.05 0.15 
NYX010249 NiI   3.0 -2.40 -0.20 0.22 -2.17 0.08 -0.12 0.01 0.01 0.22 
NYX010249 ZnI   2.0             0.22                  0.02 0.12 0.19 
NYX010249 YII   1.0 -2.09  0.11 0.21 -2.23 0.18 -0.18 0.03 0.00 0.21 
NYX010249 BaII  2.0 -2.53 -0.33 0.25 -2.22 0.18 -0.17 0.01 0.02 0.25 
NYX010842 NaI   4.0 -0.47 -0.05 0.15 -0.40       0.09 0.00 0.11 0.11 
NYX010842 MgI   4.0 -0.06  0.36 0.14 -0.10       0.39 0.00 0.09 0.10 
NYX010842 SiI   4.0 -0.14  0.28 0.09 -0.14       0.35 0.00 0.03 0.08 
NYX010842 CaI   7.0 -0.21  0.20 0.16 -0.28       0.21 0.00 0.05 0.15 
NYX010842 TiI  12.0 -0.12  0.30 0.18 -0.23       0.26 0.00 0.07 0.17 
NYX010842 FeI  22.0 -0.42  0.00 0.13 -0.49       0.00 0.00 0.05 0.12 
NYX010842 FeII  7.0 -0.32  0.10 0.22 -0.40       0.09 0.00 0.05 0.21 
NYX010842 NiI   6.0 -0.37  0.05 0.13 -0.45       0.04 0.00 0.05 0.12 
NYX010842 ZnI   2.0 -0.04  0.38 0.14 -0.29       0.20 0.01 0.03 0.13 
NYX010842 YII   3.0 -0.44 -0.02 0.17 -0.71      -0.22 0.01 0.05 0.16 
NYX010842 BaII  3.0 -0.45 -0.04 0.17 -0.66      -0.17 0.00 0.07 0.15 
NYX010842 LaII  1.0 -0.40  0.02 0.17 -0.57      -0.08 0.05 0.00 0.16 
NYX013214 NaI   4.0 -0.70  0.15 0.08 -0.37 0.02  0.03 0.01 0.04 0.06 
NYX013214 MgI   4.0 -0.54  0.31 0.11 -0.15 0.02  0.25 0.01 0.07 0.08 
NYX013214 SiI   6.0 -0.70  0.16 0.14 -0.23 0.03  0.17 0.01 0.14 0.04 
NYX013214 CaI   7.0 -0.53  0.32 0.11 -0.29 0.02  0.11 0.00 0.02 0.11 
NYX013214 TiI  23.0 -0.58  0.28 0.14 -0.19 0.01  0.21 0.00 0.08 0.12 
NYX013214 FeI  18.0 -0.86  0.00 0.11 -0.40 0.01  0.00 0.00 0.07 0.08 
NYX013214 FeII  4.0             0.14                  0.01 0.08 0.11 
NYX013214 NiI  11.0 -0.87 -0.02 0.11 -0.40 0.01  0.00 0.00 0.07 0.08 
NYX013214 ZnI   2.0 -0.66  0.19 0.08 -0.22 0.02  0.18 0.01 0.01 0.08 
NYX013214 YII   3.0 -0.88 -0.03 0.15 -0.56 0.03 -0.16 0.01 0.12 0.10 
NYX013214 BaII  3.0 -0.94 -0.08 0.13 -0.47 0.04 -0.07 0.01 0.05 0.12 
NYX014107 NaI   4.0 -0.68 -0.00 0.11 -0.40       0.09 0.00 0.07 0.08 
NYX014107 MgI   3.0 -0.36  0.32 0.11 -0.10       0.39 0.00 0.02 0.11 
NYX014107 SiI   4.0 -0.33  0.34 0.06 -0.14       0.35 0.00 0.03 0.06 
NYX014107 CaI   7.0 -0.37  0.30 0.14 -0.28       0.21 0.00 0.07 0.12 
NYX014107 TiI  10.0 -0.47  0.21 0.17 -0.23       0.26 0.00 0.07 0.15 
NYX014107 FeI  22.0 -0.68  0.00 0.14 -0.49       0.00 0.00 0.04 0.13 
NYX014107 FeII  7.0 -0.59  0.09 0.17 -0.40       0.09 0.00 0.05 0.17 
NYX014107 NiI   6.0 -0.68 -0.01 0.14 -0.45       0.04 0.00 0.05 0.13 
NYX014107 ZnI   2.0 -0.35  0.32 0.13 -0.29       0.20 0.01 0.03 0.12 
NYX014107 YII   4.0 -0.87 -0.20 0.19 -0.71      -0.22 0.01 0.11 0.15 
NYX014107 BaII  3.0 -0.69 -0.02 0.16 -0.66      -0.17 0.00 0.00 0.16 
NYX014107 LaII  1.0 -0.68 -0.00 0.16 -0.57      -0.08 0.03 0.00 0.15 
NYX014725 NaI   4.0 -0.05  0.17 0.14 -0.40       0.09 0.00 0.10 0.10 
NYX014725 MgI   4.0  0.03  0.25 0.12 -0.10       0.39 0.00 0.06 0.10 
NYX014725 SiI   4.0  0.01  0.23 0.06 -0.14       0.35 0.00 0.02 0.06 
NYX014725 CaI   7.0 -0.02  0.20 0.14 -0.28       0.21 0.00 0.03 0.13 
NYX014725 TiI  11.0 -0.03  0.19 0.16 -0.23       0.26 0.00 0.04 0.16 
NYX014725 FeI  22.0 -0.22  0.00 0.13 -0.49       0.00 0.00 0.04 0.13 
NYX014725 FeII  7.0 -0.13  0.09 0.19 -0.40       0.09 0.00 0.05 0.18 
NYX014725 NiI   6.0 -0.19  0.04 0.13 -0.45       0.04 0.00 0.05 0.12 
NYX014725 ZnI   2.0  0.16  0.38 0.13 -0.29       0.20 0.01 0.00 0.13 
NYX014725 YII   3.0 -0.33 -0.11 0.18 -0.71      -0.22 0.01 0.09 0.16 
NYX014725 BaII  3.0 -0.19  0.04 0.16 -0.66      -0.17 0.00 0.06 0.15 
NYX014725 LaII  1.0 -0.09  0.13 0.15 -0.57      -0.08 0.02 0.00 0.15 
NYX022545 NaI   4.0 -0.31  0.01 0.14 -0.40       0.09 0.00 0.08 0.11 
NYX022545 MgI   4.0 -0.04  0.28 0.08 -0.10       0.39 0.00 0.06 0.06 
NYX022545 SiI   4.0 -0.05  0.27 0.12 -0.14       0.35 0.00 0.06 0.11 
NYX022545 CaI   7.0 -0.14  0.18 0.18 -0.28       0.21 0.00 0.09 0.16 
NYX022545 TiI  13.0 -0.01  0.31 0.19 -0.23       0.26 0.00 0.04 0.19 
NYX022545 FeI  22.0 -0.32  0.00 0.13 -0.49       0.00 0.00 0.05 0.12 
NYX022545 FeII  6.0 -0.22  0.10 0.25 -0.40       0.09 0.00 0.03 0.25 
NYX022545 NiI   6.0 -0.24  0.08 0.13 -0.45       0.04 0.00 0.06 0.12 
NYX022545 ZnI   1.0 -0.09  0.23 0.16 -0.29       0.20 0.01 0.00 0.16 
NYX022545 YII   3.0  0.39  0.71 0.17 -0.71      -0.22 0.00 0.05 0.16 
NYX022545 BaII  3.0  0.58  0.90 0.18 -0.66      -0.17 0.00 0.12 0.14 
NYX022545 LaII  1.0  0.63  0.95 0.16 -0.57      -0.08 0.02 0.00 0.16 
NYX035539 NaI   4.0 -0.63  0.04 0.11 -0.40       0.09 0.00 0.05 0.10 
NYX035539 MgI   4.0 -0.29  0.38 0.07 -0.10       0.39 0.00 0.04 0.05 
NYX035539 SiI   4.0 -0.34  0.32 0.11 -0.14       0.35 0.00 0.04 0.10 
NYX035539 CaI   7.0 -0.37  0.30 0.15 -0.28       0.21 0.00 0.02 0.15 
NYX035539 TiI  12.0 -0.33  0.34 0.18 -0.23       0.26 0.00 0.04 0.17 
NYX035539 FeI  24.0 -0.67  0.00 0.11 -0.49       0.00 0.00 0.04 0.10 
NYX035539 FeII  6.0 -0.57  0.09 0.23 -0.40       0.09 0.00 0.04 0.23 
NYX035539 NiI   6.0 -0.64  0.02 0.12 -0.45       0.04 0.00 0.05 0.11 
NYX035539 ZnI   2.0 -0.44  0.22 0.15 -0.29       0.20 0.01 0.01 0.15 
NYX035539 YII   3.0 -0.65  0.02 0.16 -0.71      -0.22 0.01 0.05 0.15 
NYX035539 BaII  3.0 -0.63  0.04 0.17 -0.66      -0.17 0.00 0.06 0.15 
NYX035539 LaII  1.0 -0.52  0.15 0.14 -0.57      -0.08 0.01 0.00 0.14 
NYX044831 NaI   4.0 -0.90 -0.04 0.10 -0.40       0.09 0.01 0.08 0.07 
NYX044831 MgI   3.0 -0.57  0.30 0.11 -0.10       0.39 0.01 0.05 0.10 
NYX044831 SiI   4.0 -0.53  0.34 0.06 -0.14       0.35 0.00 0.03 0.05 
NYX044831 CaI   7.0 -0.50  0.37 0.21 -0.28       0.21 0.01 0.18 0.11 
NYX044831 TiI   5.0 -0.67  0.20 0.16 -0.23       0.26 0.01 0.11 0.12 
NYX044831 FeI  19.0 -0.86  0.00 0.13 -0.49       0.00 0.00 0.06 0.11 
NYX044831 FeII  6.0 -0.77  0.09 0.15 -0.40       0.09 0.00 0.06 0.14 
NYX044831 NiI   5.0 -0.85  0.01 0.13 -0.45       0.04 0.00 0.05 0.12 
NYX044831 ZnI   2.0 -0.65  0.21 0.10 -0.29       0.20 0.01 0.05 0.08 
NYX044831 YII   3.0 -1.20 -0.33 0.17 -0.71      -0.22 0.01 0.12 0.13 
NYX044831 BaII  3.0 -0.82  0.05 0.14 -0.66      -0.17 0.01 0.01 0.14 
NYX044831 LaII  1.0 -0.86 -0.00 0.14 -0.57      -0.08 0.05 0.00 0.13 
NYX063721 NaI   4.0 -0.40  0.07 0.11 -0.40       0.09 0.00 0.06 0.10 
NYX063721 MgI   4.0 -0.15  0.32 0.12 -0.10       0.39 0.00 0.05 0.11 
NYX063721 SiI   4.0 -0.17  0.29 0.08 -0.14       0.35 0.00 0.02 0.08 
NYX063721 CaI   7.0 -0.19  0.27 0.13 -0.28       0.21 0.00 0.03 0.13 
NYX063721 TiI  12.0 -0.20  0.27 0.17 -0.23       0.26 0.00 0.04 0.17 
NYX063721 FeI  24.0 -0.47  0.00 0.14 -0.49       0.00 0.00 0.05 0.13 
NYX063721 FeII  7.0 -0.38  0.09 0.20 -0.40       0.09 0.00 0.06 0.19 
NYX063721 NiI   5.0 -0.47 -0.00 0.14 -0.45       0.04 0.00 0.05 0.13 
NYX063721 ZnI   2.0 -0.17  0.30 0.15 -0.29       0.20 0.01 0.00 0.15 
NYX063721 YII   3.0 -0.59 -0.12 0.17 -0.71      -0.22 0.01 0.02 0.17 
NYX063721 BaII  3.0 -0.55 -0.08 0.17 -0.66      -0.17 0.00 0.04 0.16 
NYX063721 LaII  1.0 -0.50 -0.03 0.16 -0.57      -0.08 0.03 0.00 0.16 
NYX064943 NaI   4.0 -0.30  0.06 0.10 -0.40       0.09 0.00 0.03 0.10 
NYX064943 MgI   4.0 -0.26  0.10 0.09 -0.10       0.39 0.00 0.07 0.06 
NYX064943 SiI   4.0 -0.19  0.17 0.10 -0.14       0.35 0.00 0.02 0.09 
NYX064943 CaI   7.0 -0.22  0.14 0.15 -0.28       0.21 0.00 0.05 0.14 
NYX064943 TiI  13.0 -0.31  0.05 0.18 -0.23       0.26 0.00 0.05 0.18 
NYX064943 FeI  24.0 -0.36  0.00 0.12 -0.49       0.00 0.00 0.04 0.12 
NYX064943 FeII  7.0 -0.27  0.09 0.24 -0.40       0.09 0.00 0.04 0.23 
NYX064943 NiI   6.0 -0.36 -0.01 0.13 -0.45       0.04 0.00 0.04 0.12 
NYX064943 ZnI   2.0 -0.25  0.11 0.17 -0.29       0.20 0.01 0.07 0.16 
NYX064943 YII   3.0 -0.46 -0.10 0.17 -0.71      -0.22 0.00 0.06 0.16 
NYX064943 BaII  3.0 -0.15  0.20 0.18 -0.66      -0.17 0.00 0.09 0.15 
NYX064943 LaII  1.0 -0.21  0.15 0.15 -0.57      -0.08 0.01 0.00 0.15 
NYX122147 NaI   1.0 -2.09  0.03 0.14 -2.23 0.08 -0.18 0.02 0.00 0.14 
NYX122147 MgI   3.0 -1.54  0.59 0.27 -1.69 0.03  0.36 0.01 0.10 0.25 
NYX122147 SiI   1.0 -1.80  0.33 0.11 -1.79 0.11  0.26 0.02 0.00 0.11 
NYX122147 CaI   5.0 -1.70  0.43 0.25 -1.84 0.05  0.21 0.01 0.10 0.23 
NYX122147 TiI  11.0 -2.03  0.09 0.35 -1.89 0.10  0.16 0.00 0.12 0.33 
NYX122147 FeI  13.0 -2.13  0.00 0.26 -2.05 0.06  0.00 0.00 0.06 0.25 
NYX122147 FeII  7.0             0.18                  0.01 0.11 0.15 
NYX122147 NiI   6.0 -2.21 -0.08 0.26 -2.17 0.08 -0.12 0.01 0.05 0.25 
NYX122147 ZnI   2.0             0.10                  0.01 0.02 0.10 
NYX122147 YII   3.0 -2.17 -0.04 0.16 -2.23 0.18 -0.18 0.01 0.06 0.15 
NYX122147 BaII  3.0 -2.12  0.00 0.25 -2.22 0.18 -0.17 0.01 0.15 0.19 
NYX163705 NaI   4.0 -0.50 -0.03 0.07 -0.37 0.02  0.03 0.00 0.04 0.06 
NYX163705 MgI   5.0 -0.16  0.31 0.10 -0.15 0.02  0.25 0.00 0.08 0.06 
NYX163705 SiI   6.0 -0.33  0.14 0.06 -0.23 0.03  0.17 0.00 0.04 0.04 
NYX163705 CaI   6.0 -0.36  0.11 0.10 -0.29 0.02  0.11 0.00 0.05 0.09 
NYX163705 TiI  25.0 -0.14  0.33 0.12 -0.19 0.01  0.21 0.00 0.05 0.10 
NYX163705 FeI  20.0 -0.47  0.00 0.08 -0.40 0.01  0.00 0.00 0.03 0.08 
NYX163705 FeII  5.0             0.11                  0.01 0.04 0.10 
NYX163705 NiI  12.0 -0.45  0.03 0.09 -0.40 0.01  0.00 0.00 0.04 0.08 
NYX163705 ZnI   2.0 -0.34  0.14 0.08 -0.22 0.02  0.18 0.01 0.03 0.08 
NYX163705 YII   3.0 -0.35  0.12 0.11 -0.56 0.03 -0.16 0.01 0.04 0.10 
NYX163705 BaII  3.0 -0.45  0.02 0.13 -0.47 0.04 -0.07 0.00 0.06 0.11 
NYX175752 NaI   4.0 -0.44  0.06 0.11 -0.40       0.09 0.00 0.05 0.10 
NYX175752 MgI   4.0 -0.09  0.40 0.07 -0.10       0.39 0.00 0.02 0.06 
NYX175752 SiI   4.0 -0.11  0.38 0.15 -0.14       0.35 0.00 0.04 0.15 
NYX175752 CaI   7.0 -0.26  0.23 0.15 -0.28       0.21 0.00 0.03 0.14 
NYX175752 TiI  12.0 -0.14  0.35 0.18 -0.23       0.26 0.00 0.03 0.18 
NYX175752 FeI  22.0 -0.49  0.00 0.12 -0.49       0.00 0.00 0.03 0.12 
NYX175752 FeII  7.0 -0.40  0.09 0.29 -0.40       0.09 0.00 0.03 0.28 
NYX175752 NiI   6.0 -0.45  0.04 0.14 -0.45       0.04 0.00 0.03 0.13 
NYX175752 ZnI   2.0 -0.36  0.13 0.19 -0.29       0.20 0.01 0.01 0.19 
NYX175752 YII   3.0 -0.61 -0.12 0.18 -0.71      -0.22 0.01 0.06 0.17 
NYX175752 BaII  3.0 -0.61 -0.12 0.17 -0.66      -0.17 0.00 0.01 0.17 
NYX175752 LaII  1.0 -0.61 -0.12 0.13 -0.57      -0.08 0.01 0.00 0.13 
NYX175906 NaI   1.0 -1.72 -0.01 0.09 -2.23 0.08 -0.18 0.02 0.00 0.09 
NYX175906 MgI   3.0 -1.29  0.42 0.18 -1.69 0.03  0.36 0.00 0.05 0.18 
NYX175906 SiI   1.0 -1.31  0.40 0.09 -1.79 0.11  0.26 0.01 0.00 0.09 
NYX175906 CaI   5.0 -1.34  0.37 0.18 -1.84 0.05  0.21 0.00 0.07 0.16 
NYX175906 TiI  11.0 -1.45  0.26 0.23 -1.89 0.10  0.16 0.00 0.09 0.21 
NYX175906 FeI  12.0 -1.71  0.00 0.18 -2.05 0.06  0.00 0.00 0.06 0.17 
NYX175906 FeII  7.0             0.20                  0.00 0.13 0.15 
NYX175906 NiI   6.0 -1.73 -0.02 0.18 -2.17 0.08 -0.12 0.01 0.09 0.16 
NYX175906 ZnI   2.0             0.13                  0.01 0.02 0.13 
NYX175906 YII   2.0 -1.40  0.31 0.19 -2.23 0.18 -0.18 0.01 0.04 0.18 
NYX175906 BaII  3.0 -0.76  0.95 0.23 -2.22 0.18 -0.17 0.00 0.07 0.21 
NYX185250 NaI   4.0 -0.75 -0.10 0.11 -0.40       0.09 0.00 0.08 0.08 
NYX185250 MgI   4.0 -0.35  0.31 0.15 -0.10       0.39 0.00 0.11 0.10 
NYX185250 SiI   4.0 -0.39  0.27 0.06 -0.14       0.35 0.00 0.03 0.05 
NYX185250 CaI   7.0 -0.44  0.22 0.15 -0.28       0.21 0.00 0.09 0.12 
NYX185250 TiI   7.0 -0.49  0.17 0.16 -0.23       0.26 0.00 0.08 0.13 
NYX185250 FeI  22.0 -0.66  0.00 0.14 -0.49       0.00 0.00 0.06 0.12 
NYX185250 FeII  7.0 -0.57  0.09 0.18 -0.40       0.09 0.00 0.06 0.17 
NYX185250 NiI   6.0 -0.69 -0.03 0.13 -0.45       0.04 0.00 0.06 0.12 
NYX185250 ZnI   2.0 -0.41  0.25 0.13 -0.29       0.20 0.01 0.02 0.13 
NYX185250 YII   2.0 -1.01 -0.36 0.15 -0.71      -0.22 0.00 0.02 0.15 
NYX185250 BaII  3.0 -0.63  0.03 0.16 -0.66      -0.17 0.00 0.01 0.16 
NYX185250 LaII  1.0 -0.61  0.05 0.14 -0.57      -0.08 0.04 0.00 0.13 
NYX195253 NaI   4.0 -0.50  0.06 0.06 -0.37 0.02  0.03 0.00 0.03 0.05 
NYX195253 MgI   5.0 -0.22  0.34 0.13 -0.15 0.02  0.25 0.00 0.11 0.06 
NYX195253 SiI   6.0 -0.40  0.15 0.13 -0.23 0.03  0.17 0.00 0.12 0.04 
NYX195253 CaI   7.0 -0.33  0.22 0.09 -0.29 0.02  0.11 0.00 0.02 0.08 
NYX195253 TiI  24.0 -0.28  0.27 0.11 -0.19 0.01  0.21 0.00 0.04 0.11 
NYX195253 FeI  20.0 -0.56  0.00 0.09 -0.40 0.01  0.00 0.00 0.04 0.08 
NYX195253 FeII  5.0             0.09                  0.00 0.02 0.09 
NYX195253 NiI  12.0 -0.54  0.02 0.09 -0.40 0.01  0.00 0.00 0.03 0.08 
NYX195253 ZnI   2.0 -0.47  0.09 0.07 -0.22 0.02  0.18 0.01 0.02 0.07 
NYX195253 YII   3.0 -0.60 -0.05 0.11 -0.56 0.03 -0.16 0.01 0.04 0.11 
NYX195253 BaII  3.0 -0.63 -0.07 0.10 -0.47 0.04 -0.07 0.00 0.03 0.10 
NYX201634 NaI   4.0 -0.74 -0.06 0.13 -0.40       0.09 0.00 0.10 0.08 
NYX201634 MgI   4.0 -0.42  0.25 0.09 -0.10       0.39 0.00 0.03 0.09 
NYX201634 SiI   4.0 -0.38  0.30 0.08 -0.14       0.35 0.00 0.03 0.07 
NYX201634 CaI   7.0 -0.40  0.27 0.14 -0.28       0.21 0.00 0.04 0.13 
NYX201634 TiI  11.0 -0.40  0.28 0.15 -0.23       0.26 0.00 0.05 0.14 
NYX201634 FeI  22.0 -0.67  0.00 0.12 -0.49       0.00 0.00 0.05 0.11 
NYX201634 FeII  7.0 -0.58  0.09 0.19 -0.40       0.09 0.00 0.04 0.18 
NYX201634 NiI   6.0 -0.66  0.01 0.12 -0.45       0.04 0.00 0.05 0.11 
NYX201634 ZnI   2.0 -0.38  0.29 0.13 -0.29       0.20 0.01 0.02 0.13 
NYX201634 YII   3.0 -0.64  0.03 0.17 -0.71      -0.22 0.01 0.07 0.15 
NYX201634 BaII  3.0 -0.63  0.04 0.15 -0.66      -0.17 0.00 0.04 0.14 
NYX201634 LaII  1.0 -0.53  0.14 0.15 -0.57      -0.08 0.03 0.00 0.15 
NYX201856 NaI   4.0 -0.68  0.02 0.06 -0.37 0.02  0.03 0.00 0.04 0.04 
NYX201856 MgI   4.0 -0.34  0.36 0.06 -0.15 0.02  0.25 0.00 0.02 0.06 
NYX201856 SiI   6.0 -0.55  0.14 0.12 -0.23 0.03  0.17 0.00 0.12 0.03 
NYX201856 CaI   7.0 -0.46  0.24 0.07 -0.29 0.02  0.11 0.00 0.02 0.07 
NYX201856 TiI  25.0 -0.37  0.33 0.09 -0.19 0.01  0.21 0.00 0.05 0.07 
NYX201856 FeI  20.0 -0.70  0.00 0.07 -0.40 0.01  0.00 0.00 0.04 0.06 
NYX201856 FeII  5.0             0.11                  0.01 0.05 0.09 
NYX201856 NiI  12.0 -0.69  0.01 0.07 -0.40 0.01  0.00 0.00 0.04 0.06 
NYX201856 ZnI   2.0 -0.53  0.17 0.08 -0.22 0.02  0.18 0.01 0.02 0.08 
NYX201856 YII   3.0 -0.66  0.04 0.10 -0.56 0.03 -0.16 0.01 0.05 0.09 
NYX201856 BaII  3.0 -0.68  0.02 0.10 -0.47 0.04 -0.07 0.00 0.04 0.10 
NYX204828 NaI   4.0 -0.73 -0.02 0.11 -0.40       0.09 0.00 0.04 0.10 
NYX204828 MgI   4.0 -0.34  0.37 0.08 -0.10       0.39 0.00 0.05 0.06 
NYX204828 SiI   4.0 -0.37  0.34 0.11 -0.14       0.35 0.00 0.05 0.09 
NYX204828 CaI   7.0 -0.41  0.31 0.15 -0.28       0.21 0.00 0.04 0.14 
NYX204828 TiI  11.0 -0.41  0.31 0.18 -0.23       0.26 0.00 0.05 0.17 
NYX204828 FeI  22.0 -0.71  0.00 0.11 -0.49       0.00 0.00 0.03 0.11 
NYX204828 FeII  7.0 -0.62  0.09 0.22 -0.40       0.09 0.00 0.03 0.22 
NYX204828 NiI   6.0 -0.71  0.01 0.12 -0.45       0.04 0.00 0.04 0.11 
NYX204828 ZnI   2.0 -0.52  0.20 0.15 -0.29       0.20 0.01 0.02 0.15 
NYX204828 YII   2.0 -0.69  0.02 0.16 -0.71      -0.22 0.00 0.02 0.16 
NYX204828 BaII  3.0 -0.66  0.06 0.16 -0.66      -0.17 0.00 0.04 0.16 
NYX204828 LaII  1.0 -0.61  0.10 0.14 -0.57      -0.08 0.01 0.00 0.14 
NYX205642 NaI   4.0 -0.53 -0.07 0.17 -0.40       0.09 0.00 0.14 0.09 
NYX205642 MgI   4.0 -0.19  0.28 0.14 -0.10       0.39 0.00 0.10 0.09 
NYX205642 SiI   4.0 -0.24  0.22 0.09 -0.14       0.35 0.00 0.06 0.07 
NYX205642 CaI   7.0 -0.29  0.17 0.15 -0.28       0.21 0.00 0.06 0.14 
NYX205642 TiI  11.0 -0.19  0.28 0.17 -0.23       0.26 0.00 0.09 0.15 
NYX205642 FeI  22.0 -0.47  0.00 0.13 -0.49       0.00 0.00 0.07 0.11 
NYX205642 FeII  7.0 -0.38  0.09 0.19 -0.40       0.09 0.00 0.02 0.19 
NYX205642 NiI   6.0 -0.45  0.02 0.13 -0.45       0.04 0.00 0.07 0.11 
NYX205642 ZnI   2.0 -0.23  0.24 0.12 -0.29       0.20 0.01 0.01 0.12 
NYX205642 YII   3.0 -0.63 -0.16 0.17 -0.71      -0.22 0.01 0.07 0.16 
NYX205642 BaII  3.0 -0.57 -0.10 0.15 -0.66      -0.17 0.00 0.06 0.14 
NYX205642 LaII  1.0 -0.34  0.13 0.16 -0.57      -0.08 0.04 0.00 0.15 
NYX211145 NaI   4.0 -0.61 -0.03 0.14 -0.40       0.09 0.00 0.10 0.09 
NYX211145 MgI   4.0 -0.29  0.29 0.12 -0.10       0.39 0.00 0.07 0.09 
NYX211145 SiI   4.0 -0.31  0.27 0.09 -0.14       0.35 0.00 0.05 0.08 
NYX211145 CaI   7.0 -0.34  0.23 0.15 -0.28       0.21 0.00 0.05 0.14 
NYX211145 TiI  11.0 -0.25  0.33 0.17 -0.23       0.26 0.00 0.06 0.16 
NYX211145 FeI  22.0 -0.58  0.00 0.13 -0.49       0.00 0.00 0.06 0.11 
NYX211145 FeII  7.0 -0.49  0.09 0.20 -0.40       0.09 0.00 0.04 0.20 
NYX211145 NiI   6.0 -0.55  0.03 0.12 -0.45       0.04 0.00 0.05 0.11 
NYX211145 ZnI   2.0 -0.35  0.23 0.14 -0.29       0.20 0.01 0.01 0.14 
NYX211145 YII   2.0 -0.52  0.06 0.18 -0.71      -0.22 0.01 0.07 0.16 
NYX211145 BaII  3.0 -0.64 -0.06 0.15 -0.66      -0.17 0.00 0.04 0.15 
NYX211145 LaII  1.0 -0.50  0.08 0.15 -0.57      -0.08 0.03 0.00 0.14 
NYX213012 NaI   1.0 -2.19 -0.11 0.11 -2.23 0.08 -0.18 0.02 0.00 0.11 
NYX213012 MgI   3.0 -1.63  0.46 0.21 -1.69 0.03  0.36 0.00 0.06 0.21 
NYX213012 SiI   1.0 -1.66  0.42 0.10 -1.79 0.11  0.26 0.01 0.00 0.10 
NYX213012 CaI   5.0 -1.69  0.39 0.21 -1.84 0.05  0.21 0.00 0.09 0.20 
NYX213012 TiI  11.0 -1.94  0.14 0.28 -1.89 0.10  0.16 0.00 0.11 0.26 
NYX213012 FeI  13.0 -2.08  0.00 0.22 -2.05 0.06  0.00 0.00 0.06 0.21 
NYX213012 FeII  7.0             0.15                  0.00 0.08 0.13 
NYX213012 NiI   6.0 -2.09 -0.01 0.22 -2.17 0.08 -0.12 0.00 0.10 0.20 
NYX213012 ZnI   2.0             0.11                  0.01 0.03 0.10 
NYX213012 YII   2.0 -2.13 -0.05 0.15 -2.23 0.18 -0.18 0.01 0.00 0.15 
NYX213012 BaII  3.0 -2.11 -0.02 0.32 -2.22 0.18 -0.17 0.01 0.26 0.18 
NYX214142 NaI   4.0 -0.78 -0.04 0.09 -0.40       0.09 0.00 0.07 0.06 
NYX214142 MgI   3.0 -0.46  0.28 0.11 -0.10       0.39 0.01 0.06 0.09 
NYX214142 SiI   4.0 -0.48  0.26 0.06 -0.14       0.35 0.00 0.05 0.04 
NYX214142 CaI   7.0 -0.53  0.21 0.13 -0.28       0.21 0.00 0.08 0.11 
NYX214142 TiI   8.0 -0.62  0.12 0.15 -0.23       0.26 0.00 0.09 0.12 
NYX214142 FeI  22.0 -0.74  0.00 0.12 -0.49       0.00 0.00 0.05 0.11 
NYX214142 FeII  7.0 -0.65  0.09 0.16 -0.40       0.09 0.00 0.06 0.15 
NYX214142 NiI   6.0 -0.76 -0.02 0.12 -0.45       0.04 0.00 0.05 0.11 
NYX214142 ZnI   2.0 -0.49  0.25 0.11 -0.29       0.20 0.01 0.05 0.10 
NYX214142 YII   4.0 -1.08 -0.34 0.17 -0.71      -0.22 0.00 0.10 0.14 
NYX214142 BaII  3.0 -0.72  0.02 0.14 -0.66      -0.17 0.00 0.02 0.14 
NYX214142 LaII  1.0 -0.80 -0.06 0.15 -0.57      -0.08 0.05 0.00 0.15 
NYX215612 NaI   4.0 -0.48  0.02 0.06 -0.37 0.02  0.03 0.00 0.03 0.06 
NYX215612 MgI   4.0 -0.25  0.25 0.08 -0.15 0.02  0.25 0.00 0.03 0.07 
NYX215612 SiI   6.0 -0.40  0.11 0.11 -0.23 0.03  0.17 0.00 0.11 0.03 
NYX215612 CaI   7.0 -0.40  0.11 0.09 -0.29 0.02  0.11 0.00 0.02 0.09 
NYX215612 TiI  24.0 -0.27  0.24 0.12 -0.19 0.01  0.21 0.00 0.05 0.11 
NYX215612 FeI  20.0 -0.51  0.00 0.10 -0.40 0.01  0.00 0.00 0.05 0.09 
NYX215612 FeII  5.0             0.09                  0.00 0.03 0.08 
NYX215612 NiI  12.0 -0.52 -0.01 0.10 -0.40 0.01  0.00 0.00 0.05 0.08 
NYX215612 ZnI   2.0 -0.45  0.06 0.06 -0.22 0.02  0.18 0.01 0.01 0.06 
NYX215612 YII   3.0 -0.55 -0.04 0.09 -0.56 0.03 -0.16 0.01 0.03 0.08 
NYX215612 BaII  3.0 -0.53 -0.02 0.10 -0.47 0.04 -0.07 0.00 0.03 0.09 
NYX215744 NaI   4.0 -0.27 -0.07 0.20 -0.40       0.09 0.00 0.17 0.11 
NYX215744 MgI   4.0  0.06  0.26 0.12 -0.10       0.39 0.00 0.08 0.09 
NYX215744 SiI   4.0  0.04  0.24 0.09 -0.14       0.35 0.00 0.03 0.08 
NYX215744 CaI   7.0 -0.07  0.13 0.16 -0.28       0.21 0.00 0.06 0.15 
NYX215744 TiI  12.0  0.07  0.27 0.16 -0.23       0.26 0.00 0.05 0.15 
NYX215744 FeI  22.0 -0.20  0.00 0.11 -0.49       0.00 0.00 0.06 0.09 
NYX215744 FeII  7.0 -0.11  0.09 0.21 -0.40       0.09 0.00 0.03 0.21 
NYX215744 NiI   6.0 -0.12  0.08 0.11 -0.45       0.04 0.00 0.05 0.10 
NYX215744 ZnI   2.0  0.13  0.33 0.13 -0.29       0.20 0.01 0.03 0.12 
NYX215744 YII   2.0 -0.45 -0.25 0.18 -0.71      -0.22 0.01 0.09 0.15 
NYX215744 BaII  3.0 -0.27 -0.07 0.15 -0.66      -0.17 0.00 0.06 0.14 
NYX215744 LaII  1.0 -0.20 -0.00 0.15 -0.57      -0.08 0.04 0.00 0.14 
NYX223035 NaI   4.0 -0.37  0.01 0.11 -0.40       0.09 0.00 0.06 0.09 
NYX223035 MgI   4.0 -0.02  0.36 0.11 -0.10       0.39 0.00 0.06 0.09 
NYX223035 SiI   4.0 -0.06  0.32 0.07 -0.14       0.35 0.00 0.03 0.06 
NYX223035 CaI   7.0 -0.17  0.21 0.13 -0.28       0.21 0.00 0.03 0.13 
NYX223035 TiI  12.0 -0.15  0.23 0.15 -0.23       0.26 0.00 0.05 0.14 
NYX223035 FeI  22.0 -0.38  0.00 0.12 -0.49       0.00 0.00 0.03 0.11 
NYX223035 FeII  7.0 -0.29  0.09 0.19 -0.40       0.09 0.00 0.05 0.19 
NYX223035 NiI   6.0 -0.35  0.03 0.11 -0.45       0.04 0.00 0.04 0.10 
NYX223035 ZnI   2.0  0.02  0.40 0.13 -0.29       0.20 0.01 0.01 0.13 
NYX223035 YII   2.0 -0.40 -0.02 0.16 -0.71      -0.22 0.01 0.06 0.15 
NYX223035 BaII  3.0 -0.40 -0.02 0.15 -0.66      -0.17 0.00 0.03 0.15 
NYX223035 LaII  1.0 -0.44 -0.06 0.14 -0.57      -0.08 0.03 0.00 0.14 
NYX224245 NaI   4.0 -0.20 -0.07 0.19 -0.40       0.09 0.00 0.15 0.12 
NYX224245 MgI   4.0  0.07  0.20 0.11 -0.10       0.39 0.00 0.05 0.10 
NYX224245 SiI   4.0  0.10  0.22 0.09 -0.14       0.35 0.00 0.03 0.09 
NYX224245 CaI   7.0 -0.01  0.12 0.18 -0.28       0.21 0.00 0.07 0.17 
NYX224245 TiI  12.0  0.13  0.25 0.19 -0.23       0.26 0.00 0.04 0.18 
NYX224245 FeI  22.0 -0.13  0.00 0.11 -0.49       0.00 0.00 0.05 0.10 
NYX224245 FeII  7.0 -0.03  0.09 0.23 -0.40       0.09 0.01 0.04 0.23 
NYX224245 NiI   6.0 -0.05  0.08 0.11 -0.45       0.04 0.00 0.04 0.10 
NYX224245 ZnI   2.0  0.25  0.38 0.13 -0.29       0.20 0.01 0.04 0.13 
NYX224245 YII   1.0 -0.25 -0.12 0.16 -0.71      -0.22 0.01 0.00 0.16 
NYX224245 BaII  3.0 -0.20 -0.07 0.16 -0.66      -0.17 0.00 0.07 0.14 
NYX224245 LaII  1.0 -0.05  0.08 0.15 -0.57      -0.08 0.03 0.00 0.15 
NYX225510 NaI   4.0 -0.59  0.07 0.08 -0.37 0.02  0.03 0.00 0.05 0.06 
NYX225510 MgI   4.0 -0.35  0.31 0.08 -0.15 0.02  0.25 0.00 0.02 0.08 
NYX225510 SiI   6.0 -0.50  0.16 0.12 -0.23 0.03  0.17 0.00 0.11 0.05 
NYX225510 CaI   7.0 -0.45  0.21 0.09 -0.29 0.02  0.11 0.00 0.02 0.09 
NYX225510 TiI  24.0 -0.38  0.28 0.12 -0.19 0.01  0.21 0.00 0.03 0.11 
NYX225510 FeI  20.0 -0.66  0.00 0.10 -0.40 0.01  0.00 0.00 0.05 0.09 
NYX225510 FeII  5.0             0.08                  0.00 0.04 0.07 
NYX225510 NiI  12.0 -0.65  0.01 0.09 -0.40 0.01  0.00 0.00 0.03 0.09 
NYX225510 ZnI   2.0 -0.51  0.15 0.07 -0.22 0.02  0.18 0.00 0.01 0.07 
NYX225510 YII   3.0 -0.68 -0.02 0.09 -0.56 0.03 -0.16 0.00 0.04 0.08 
NYX225510 BaII  3.0 -0.69 -0.03 0.09 -0.47 0.04 -0.07 0.00 0.03 0.09 
NYX225510 LaII  1.0 -0.58  0.08 0.22 -0.35       0.05 0.09 0.20 0.05 
NYX230605 NaI   4.0 -0.33  0.09 0.10 -0.37 0.02  0.03 0.01 0.09 0.05 
NYX230605 MgI   3.0 -0.25  0.17 0.08 -0.15 0.02  0.25 0.01 0.03 0.07 
NYX230605 SiI   6.0 -0.27  0.15 0.13 -0.23 0.03  0.17 0.01 0.12 0.04 
NYX230605 CaI   7.0 -0.16  0.26 0.16 -0.29 0.02  0.11 0.00 0.14 0.08 
NYX230605 TiI  15.0 -0.12  0.30 0.11 -0.19 0.01  0.21 0.00 0.07 0.09 
NYX230605 FeI  14.0 -0.42  0.00 0.09 -0.40 0.01  0.00 0.00 0.05 0.07 
NYX230605 FeII  5.0             0.08                  0.00 0.04 0.06 
NYX230605 NiI   9.0 -0.39  0.03 0.10 -0.40 0.01  0.00 0.00 0.07 0.08 
NYX230605 ZnI   2.0 -0.37  0.05 0.07 -0.22 0.02  0.18 0.01 0.02 0.07 
NYX230605 YII   3.0 -0.45 -0.03 0.09 -0.56 0.03 -0.16 0.01 0.05 0.08 
NYX230605 BaII  3.0 -0.25  0.17 0.15 -0.47 0.04 -0.07 0.01 0.11 0.10 
NYX230903 NaI   1.0 -1.41 -0.06 0.10 -2.23 0.08 -0.18 0.01 0.00 0.10 
NYX230903 MgI   3.0 -1.00  0.35 0.21 -1.69 0.03  0.36 0.00 0.04 0.21 
NYX230903 SiI   2.0 -1.22  0.13 0.14 -1.79 0.11  0.26 0.01 0.11 0.08 
NYX230903 CaI   5.0 -1.08  0.27 0.20 -1.84 0.05  0.21 0.00 0.03 0.20 
NYX230903 TiI  11.0 -1.24  0.11 0.25 -1.89 0.10  0.16 0.00 0.09 0.23 
NYX230903 FeI  12.0 -1.35  0.00 0.19 -2.05 0.06  0.00 0.00 0.07 0.18 
NYX230903 FeII  7.0             0.18                  0.00 0.05 0.17 
NYX230903 NiI   6.0 -1.46 -0.11 0.19 -2.17 0.08 -0.12 0.00 0.07 0.17 
NYX230903 ZnI   2.0             0.13                  0.01 0.06 0.12 
NYX230903 YII   2.0 -1.23  0.12 0.18 -2.23 0.18 -0.18 0.01 0.03 0.18 
NYX230903 BaII  3.0 -1.37 -0.02 0.21 -2.22 0.18 -0.17 0.00 0.12 0.17 
NYX232032 NaI   4.0 -0.84 -0.03 0.12 -0.40       0.09 0.00 0.09 0.09 
NYX232032 MgI   3.0 -0.55  0.25 0.12 -0.10       0.39 0.00 0.06 0.11 
NYX232032 SiI   4.0 -0.54  0.26 0.07 -0.14       0.35 0.00 0.04 0.06 
NYX232032 CaI   7.0 -0.59  0.22 0.14 -0.28       0.21 0.00 0.04 0.13 
NYX232032 TiI  11.0 -0.56  0.24 0.16 -0.23       0.26 0.00 0.07 0.15 
NYX232032 FeI  22.0 -0.80  0.00 0.13 -0.49       0.00 0.00 0.04 0.12 
NYX232032 FeII  7.0 -0.71  0.09 0.19 -0.40       0.09 0.00 0.07 0.18 
NYX232032 NiI   6.0 -0.76  0.04 0.13 -0.45       0.04 0.00 0.06 0.12 
NYX232032 ZnI   2.0 -0.49  0.31 0.13 -0.29       0.20 0.01 0.05 0.12 
NYX232032 YII   4.0 -0.94 -0.14 0.17 -0.71      -0.22 0.01 0.09 0.15 
NYX232032 BaII  3.0 -0.80  0.00 0.16 -0.66      -0.17 0.00 0.06 0.15 
NYX232032 LaII  1.0 -0.67  0.13 0.15 -0.57      -0.08 0.05 0.00 0.14 
NYX234631 NaI   4.0 -0.75  0.07 0.08 -0.37 0.02  0.03 0.00 0.06 0.06 
NYX234631 MgI   4.0 -0.47  0.35 0.10 -0.15 0.02  0.25 0.00 0.05 0.08 
NYX234631 SiI   6.0 -0.63  0.19 0.14 -0.23 0.03  0.17 0.00 0.13 0.04 
NYX234631 CaI   7.0 -0.53  0.30 0.11 -0.29 0.02  0.11 0.00 0.05 0.10 
NYX234631 TiI  22.0 -0.57  0.26 0.14 -0.19 0.01  0.21 0.00 0.07 0.12 
NYX234631 FeI  18.0 -0.82  0.00 0.13 -0.40 0.01  0.00 0.00 0.09 0.09 
NYX234631 FeII  5.0             0.10                  0.01 0.04 0.09 
NYX234631 NiI  12.0 -0.85 -0.03 0.13 -0.40 0.01  0.00 0.00 0.09 0.09 
NYX234631 ZnI   2.0 -0.64  0.18 0.08 -0.22 0.02  0.18 0.01 0.03 0.07 
NYX234631 YII   3.0 -0.85 -0.03 0.11 -0.56 0.03 -0.16 0.01 0.06 0.10 
NYX234631 BaII  3.0 -0.73  0.09 0.13 -0.47 0.04 -0.07 0.00 0.04 0.12 

